The Complexity of Games with Randomised Control

We study the complexity of solving two-player infinite duration games played on a fixed finite graph, where the control of a node is not predetermined but rather assigned randomly. In classic random-turn games, control of each node is assigned randomly every time the node is visited during a play. In this work, we study two natural variants of this where control of each node is assigned only once: (i) control is assigned randomly during a play when a node is visited for the first time and does not change for the rest of the play and (ii) control is assigned a priori before the game starts for every node by independent coin tosses and then the game is played. We investigate the complexity of computing the winning probability with three kinds of objectives-reachability, parity, and energy. We show that the qualitative questions on all variants and all objectives are NL-complete. For the quantitative questions, we show that deciding whether the maximiser can win with probability at least a given threshold for every objective is PSPACE-complete under the first mechanism, and that computing the exact winning probability for every objective is sharp-P-complete under the second. To complement our hardness results for the second mechanism, we propose randomised approximation schemes that efficiently estimate the winning probability for all three objectives, assuming a bounded number of parity colours and unary-encoded weights for energy objectives, and we empirically demonstrate their fast convergence.

==> reviews.txt <==
----------------------- REVIEW 1 ---------------------

SUBMISSION: 4539
TITLE: The Complexity of Games with Randomised Control
AUTHORS: (anonymous)

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Infinite duration two-player zero-sum  graph games are an important tool in automata theory, logics, and reactive systhesis. Here, the vertex set of the graph is partitioned into the positions of the two players and an infinite run is formed by the players moving a token through the graph, starting at some initial state and then moved by the owner of the current vertex to some successor.

In many applications, the ownership of the vertices is fixed and known to the players. However, there are also interesting applications where the ownership is not fixed in advance. One such model that has been studied in the literature are random-turn games, where each time the token reaches a vertex, a (possibly biased) coin is tossed to determine the player who moves the token to some successor.

Here, the authors introduced two new variants of determining the ownership of vertices in a game:

- In an unfolding random-turn game, the ownership of a vertex is determined once and for all by a coin toss once the token reaches that vertex for the first time.

- In a random arena game, the ownership of all vertices is fixed once and for all by coin tosses before play starts.

Thus, in comparison to random-turn games and unfolding random turn games, there is no more randomness in random arena games once the ownership has been fixed and both players know ownership of all vertices, i.e., the after the initial randomisation, they are playing a classical game. On the other hand, in an unfolding random turn game, there might still be unassigned vertices during a play, which the players have to take into account during (!) play.

The authors consider three classical winning conditions, namely reachability, parity, and energy and obtain the following main results (among others):

1. Almost sure winning for random turn games with reachability conditions is NL-complete.

2. Sure winning for random turn games with reachability, parity, or energy conditions is NL-complete.

3. Sure and almost sure winning for unfolding random turn games with reachability, parity, or energy conditions is NL-complete.

4. Checking whether Player 0 wins an unfolding random turn game with reachability, parity, or energy conditions with probability at least p is PSPACE-complete.

5. Computing the winning probability in a random arena game with reachability, parity, or energy conditions is #P-complete.

6. The winning probability of random arena games with reachability, parity, or energy conditions can be approximated with high probability (using a Fully polynomial randomised additive approximation scheme).


The paper is well-written and clearly in scope for FoSSaCS. I could easily follow the proof sketches given in the main part without having to consult the appendix. I am sure this will find interest at the conference. For these reasons I am in favour of acceptance.


Questions for rebuttal:

1. If I didn't miss anything then there are no result for almost sure winning of random turn games with parity and energy. Can you comment on that case?

2. In the abstract and the introduction you mention that computing the values of random arena games can be approximated and one can easily get the impression that this holds for all three winning conditions, but it turns out that one needs restrictions to obtain the upper bound for parity (few colors) and energy (unary encoding of weights). I would say these restrictions should appear in the abstract and introduction.


Feedback to authors:

- the formal definition of the values of strategies and games is missing. In my opinion, it should at least be intuitively explained how they are defined, as you later reason about and compute these values.

- theorem 7: make clear that \theta is an input. Also explain how you encode
\theta finitely.

- line 285: similarly, explain how you encode the coin toss function. In the appendix, in the proof of theorem 22, you allude to this, but not in the main part.

- line 466: in particularity -> in particular

- In the proof of Theorem 22, you encode an ownership assignment by a str in \nats^|V|. Here, you need to restrict yourself to natural numbers bounded by b_v I think. Otherwise, the probabilities do not work out correctly and also the range of strings you are guessing with your NTM is unbounded, so it has infinitely many runs, so you are not defining an nondeterministic poly time TM as the definition of #P requires, right?
----------- Questions for rebuttal -----------
Questions for rebuttal:

1. If I didn't miss anything then there are no result for almost sure winning of random turn games with parity and energy. Can you comment on that case?

2. In the abstract and the introduction you mention that computing the values of random arena games can be approximated and one can easily get the impression that this holds for all three winning conditions, but it turns out that one needs restrictions to obtain the upper bound for parity (few colors) and energy (unary encoding of weights). I would say these restrictions should appear in the abstract and introduction.


----------------------- REVIEW 2 ---------------------

SUBMISSION: 4539
TITLE: The Complexity of Games with Randomised Control
AUTHORS: (anonymous)

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This work studies the complexity of determining whether the player Max has a winning
strategy in two-player games in which the control is assigned randomly. Several
random games (classic random-turn game, unfolding random-turn game, random arena
game), objectives (reachability, parity, energy) and questions are considered
(qualitative, quantitative) in the document. Relationships with stochastic games
are also discussed in the paper. It concludes by the presentation of an approximation
schema for random arena games under some specific restrictions (related to
polynomial-time solvability) and experimental results are briefly presented. Among
the landmark results, determining whether the player Max has a strategy in the
unfolding random-turn games to win with probability greater than a constant is
PSPACE-complete (for any of the objectives). Similarly, determining the winning
probability for the player Max in the random arena games is #P-complete (for any of
the objectives).

In the unfolding random-turn game, the control of each node is determined the first
time it is visited, whereas in the random arena game the control of all the nodes is
determined from the very beginning of the plays. It seems that these games are newly
introduced in this paper. Many results are provided in the document, always with an
adequate presentation of the results. The results about almost sure winning and sure
winning (Section 3) are not very surprising (mainly  NLOGSPACE-completeness) as,
roughly speaking, the worst situation for the player Max occurs when the opponent
player Min has full control and can follow a lasso-shape play that invalidates the
objective. By contrast, I have found particularly interesting the above-mentioned
PSPACE-completeness and #P-completeness results. In general, the proofs are nicely
presented, and even if some proofs follow an unavoidable standard pattern (for
instance, to use a reduction from QBF to get PSPACE-hardness), some work is needed
to tailor the reduction to the problem at hand (see e.g. the computation of
probabilities in Lemma 11).


Minor comments.
- what about mixing parity and energy objectives ? Do you need further investigations
or the results in the paper are able to handle this combination?
-l108. As far as I can judge, safety is not explicitly handled in the paper, but can
be obviously captured with parity.
-l175. Replace V -> N by V -> Z (otherwise (1) does not make sense)
-l201. "a also turn-based" -> "also a turn-based"
-l286. It seems that we could get rid of G in the triples.
-l336. The symbol "u" is already used to denote nodes.
-l357. Delete "the"
-l360. t in mathtt
-l420. To what refer to "they"?
-l509. Is [21] really the right reference for the upper bound UP \cap co-UP for
energy games?
-l537. The symbol "V" is already used to denote sets of nodes.
-l549. As far as I understand, this would work for any restriction that leads to
polynomial-time solvability. Is it correct ?
-l900: "In particularity" -> "In particular" (also see two lines after l464)
-l922: Why not str in {0,1}^{|V|} ?
-l933: Is [21] the right reference for the upper bound UP for energy games?


----------------------- REVIEW 3 ---------------------

SUBMISSION: 4539
TITLE: The Complexity of Games with Randomised Control
AUTHORS: (anonymous)

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The paper presents a new subclass of two-player stochastic games played on graphs,
where some mechanism determines which player controls the current vertex
and chooses the successor vertex. The standard mechanism in stochastic games
is to assign ownership of each vertex in advance, before the game starts.
Here, the proposed mechanisms are to assign the control of each vertex v to one of
the players probabilistically (according to a fixed probability distribution, typically, [1/2,1/2]), either:

1. random-turn: each time the vertex v is visited, or

2. unfolding random-turn: upon the first visit to vertex v, and then same player
keeps the control of v for the rest of the execution

3. random arena: before the game starts, and then the control remains unchanged.

It is shown (in the introduction) that the three mechanisms are different, they
give different probability of winning for reachability objectives.

The main results of the paper are:

.NL-completeness of deciding sure or almost-sure winning for reachability, parity, energy, in all three mechanisms;
.PSPACE-completeness of the value problem (deciding if the winning probability is above a given threshold) for unfolding random-turn games;
.#P-completeness of computing the winning probability in random arena games;



The main drawback of the paper is the lack of motivation. The paper refers
to formal verification and synthesis, but gives no hint of how their model
could be used in that context, where typically inputs are chosen by one
player (the environment), and outputs are chosen the other player (the system).
For example, how would it make sense that inputs are sometimes chosen by the
system, and outputs by the environment?
Some references are given where random-turn games have been considered,
but these are math papers, where the games are either used as a proof metaphor,
or correspond to variants of recreational (board) games. No connection with computer
science.

Even if the idea of dynamical control is elegant and maybe interesting,
the technical challenge of the problems considered in the paper is also
quite thin. All results rely on (nowadays, very) standard techniques.
I am also not sure why the value problem is considered as a decision problem
for unfolding random-turn games, but as a counting problem for random arena games.
What about the value problem for random-turn games?

The writing quality is generally good, but could be improved in some places.
This is a more minor issue. For example, the three types of games are not
formally defined, which also leads to confusion when talking about memoryless
strategies (l.312, it is not clear on which "arena"), and even winning strategies
(l.180, "winning" is not defined). It is not completely clear how the NL upper
bound is obtained for energy games (l.240).

In conclusion, the paper makes a decent contribution with its original idea,
but the thinness of the motivation and technical challenge puts it on the
edge of acceptance in Fossacs. It would have an easier life in 'lower' workshop
places like RP or Gandalf.
I would think that the paper may be considered for acceptance if there is space.


----------------------- REVIEW 4 ---------------------

SUBMISSION: 4539
TITLE: The Complexity of Games with Randomised Control
AUTHORS: (anonymous)

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
In this paper, the author(s) investigates two models of games with randomised control, where—unlike the classical two-player (system vs environment) games on graphs—the ownership of the vertices are not fixed in advance.
In the first model (namely, unfolding random-turn), a coin toss gradually and permanently decides the ownership of a vertex, upon the token's very first visit on that vertex.
In the second model (namely, random arena), the ownership of all vertices are randomly and independently determined before starting the game.
The problem of interest in this paper for both the models is to compute the probability of the system player's winning in the game for varying objectives: reachability, parity and energy.
In this paper, the complexity of these problems (both qualitatively and quantitatively) have been studied.
Deciding whether Max wins almost-surely or surely : NL-complete.
Deciding whether Max wins with prob greater than a given p in the unfolding random-turn game: PSPACE complete, 
Computing exact winning probability in the random arena game: #P-Complete, and finally,
An approximation scheme (FPRAAS) for approximating the winning probability of Max, with high probability, in a random-arena game.


The idea of introducing randomised control into two-player games is interesting, and the complexity results—particularly for the unfolding random-arena model—are technically nontrivial and conceptually insightful.
However, the role of the random-arena model is not entirely clear to me. As presented, it appears less like a game model with randomised control during play, and more like a way of sampling all possible arenas consistent with a given game graph and a coin-toss distribution, which is fine by its own right but I am not sure if it can be aptly classified as randomised control. Moreover, since a strategy in a random-arena game is formally a mapping from sampled arenas to strategies in the explicit game, it is not obvious whether the model provides new insight into strategic behaviour under randomised control, or whether it primarily aggregates strategies across all possible arenas.
Could the authors clarify the intended conceptual contribution and motivation of the random-arena model? It would help to understand what strategic or semantic intuition this model is meant to capture, and how it differs from simply considering a distribution over arenas.


The paper is quite well-structered, easy-to-follow, and includes many helpful examples which significantly improves on its readability factor. That said, some sentences are rather long, and could benefit from breaking into shorter, more digestible parts. I have checked most of the proofs (including the ones appearing in the appendix), and they seem correct as far as I could see.
The contribution is well within the scope of the conference, and even though I have slight reservations about the choice of the second model, I do recommend acceptance.
----------- Questions for rebuttal -----------
– Regarding the NL upper bound for almost-sure and sure winning in standard random-turn games:
The paper presents a fresh NL-membership argument. However, since random-turn qualitative reachability reduces directly to directed reachability (ST-CONNECTIVITY), which is NL-complete, the upper bound appears to follow from standard reductions.
Could the authors clarify whether their upper-bound argument is intended as a novel contribution, or whether it simply re-derives a known result? If the latter, it may help to cite the standard NL upper bound (via ST-CONN) to avoid suggesting unintended novelty.


- The paper shows that deciding almost-surely winning or surely winning in games with randomised control (random-turn, unfolding random-turn, and random arena) admits a better upper bound than corresponding qualitative problems in general stochastic games.
On the other hand, deciding or computing the exact winning probability in unfolding random-turn or random arena game appears to admits a worse upper bound than the quantitative value problems in general stochastic games.
Could the author(s) elaborate on why this "flip" in complexity occurs? Is it inherent to the role of randomness in these models (hence, standard, and can be seen in other places as well) or is it accidental? A paragraph addressing this point might improve the conceptual clarity of the paper.
 
- In the qualitative setting, the paper nicely connects the three randomised-control models (standard random-turn, unfolding random-turn, and random-arena games). For the quantitative questions, however, the complexity behaviour appears to diverge across the models. Could the authors comment on whether similar conceptual connections exist on the quantitative side, or explain why such a unifying view might be difficult?
One possible interpretation is that a random-arena game represents a probability distribution over all arenas compatible with a game graph, while an unfolding random-arena game represents only a subset of them (some vertices may never be assigned ownership on some paths in the explicit game). If this perspective is meaningful, could it give hints toward a more general or unified theory of randomised control (which may include the standard random-turn model, and open up the need or the lack thereof for new models with randomised control)?


------------------------------------------------------
